Hurwitz numbers for reflection groups I: Generatingfunctionology

The classical Hurwitz numbers count the fixed-length transitive transposition factorizations of a permutation, with a remarkable product formula for the case of minimum length (genus $0$). We study the analogue of these numbers for reflection groups with the following generalization of transitivity: say that a reflection factorization of an element in a reflection group $W$ is full if the factors generate the whole group $W$. We compute the generating function for full factorizations of arbitrary length for an arbitrary element in a group in the combinatorial family $G(m, p, n)$ of complex reflection groups in terms of the generating functions of the symmetric group $\mathfrak{S}_n$ and the cyclic group of order $m/p$. As a corollary, we obtain leading-term formulas which count minimum-length full reflection factorizations of an arbitrary element in $G(m,p,n)$ in terms of the Hurwitz numbers of genus $0$ and $1$ and number-theoretic functions. We also study the structural properties of such generating functions for any complex reflection group; in particular, we show via representation-theoretic methods that they can by expressed as finite sums of exponentials of the variable.

==> data_file.txt <==
********************
This is an auxiliary file to the paper "Hurwitz numbers for reflection groups I: Generatingfunctionology" by Theo Douvropoulos, Joel Brewster Lewis, Alejandro H. Morales. 

This file contains the polynomials Phi_W(id; X) as defined in Proposition 3.4 of the paper for all the exceptional (complex) reflection groups W.

**********************
Real reflection groups
**********************

I2(6) = G2 = G(6,6,2):
(X^4 + 2*X^3 + 6*X^2 + 2*X + 1)*(X^4 + 2*X^3 + 2*X + 1)
=
X^8 + 4*X^7 + 10*X^6 + 16*X^5 + 10*X^4 + 16*X^3 + 10*X^2 + 4*X + 1

H3 = G23:
X^(24) + 6*X^(23) + 21*X^(22) + 56*X^(21) + 126*X^(20) + 252*X^(19) + 462*X^(18) + 792*X^(17) + 1287*X^(16) + 2002*X^(15) + 2949*X^(14) + 4044*X^(13) + 4804*X^(12) + 4044*X^(11) + 2949*X^(10) + 2002*X^9 + 1287*X^8 + 792*X^7 + 462*X^6 + 252*X^5 + 126*X^4 + 56*X^3 + 21*X^2 + 6*X + 1

F4 = G28:
X^(40) + 8*X^(39) + 36*X^(38) + 120*X^(37) + 330*X^(36) + 792*X^(35) + 1716*X^(34) + 3432*X^(33) + 6417*X^(32) + 11296*X^(31) + 18800*X^(30) + 29664*X^(29) + 44496*X^(28) + 63648*X^(27) + 87120*X^(26) + 114528*X^(25) + 144942*X^(24) + 176400*X^(23) + 204904*X^(22) + 222704*X^(21) + 225612*X^(20) + 222704*X^(19) + 204904*X^(18) + 176400*X^(17) + 144942*X^(16) + 114528*X^(15) + 87120*X^(14) + 63648*X^(13) + 44496*X^(12) + 29664*X^(11) + 18800*X^(10) + 11296*X^9 + 6417*X^8 + 3432*X^7 + 1716*X^6 + 792*X^5 + 330*X^4 + 120*X^3 + 36*X^2 + 8*X + 1

H4 = G30:
X^(112) + 8*X^(111) + 36*X^(110) + 120*X^(109) + 330*X^(108) + 792*X^(107) + 1716*X^(106) + 3432*X^(105) + 6435*X^(104) + 11440*X^(103) + 19448*X^(102) + 31824*X^(101) + 50388*X^(100) + 77520*X^(99) + 116280*X^(98) + 170544*X^(97) + 245157*X^(96) + 346104*X^(95) + 480700*X^(94) + 657800*X^(93) + 888030*X^(92) + 1184040*X^(91) + 1560780*X^(90) + 2035800*X^(89) + 2629575*X^(88) + 3365856*X^(87) + 4272048*X^(86) + 5379616*X^(85) + 6724520*X^(84) + 8347680*X^(83) + 10295504*X^(82) + 12620512*X^(81) + 15382089*X^(80) + 18647400*X^(79) + 22492500*X^(78) + 27003672*X^(77) + 32279026*X^(76) + 38430392*X^(75) + 45585540*X^(74) + 53890760*X^(73) + 63513997*X^(72) + 74648736*X^(71) + 87518832*X^(70) + 102384480*X^(69) + 119545920*X^(68) + 139341984*X^(67) + 162136992*X^(66) + 188289504*X^(65) + 218095185*X^(64) + 251696040*X^(63) + 288937188*X^(62) + 329152344*X^(61) + 370859178*X^(60) + 411345720*X^(59) + 446433380*X^(58) + 470504008*X^(57) + 478642194*X^(56) + 470504008*X^(55) + 446433380*X^(54) + 411345720*X^(53) + 370859178*X^(52) + 329152344*X^(51) + 288937188*X^(50) + 251696040*X^(49) + 218095185*X^(48) + 188289504*X^(47) + 162136992*X^(46) + 139341984*X^(45) + 119545920*X^(44) + 102384480*X^(43) + 87518832*X^(42) + 74648736*X^(41) + 63513997*X^(40) + 53890760*X^(39) + 45585540*X^(38) + 38430392*X^(37) + 32279026*X^(36) + 27003672*X^(35) + 22492500*X^(34) + 18647400*X^(33) + 15382089*X^(32) + 12620512*X^(31) + 10295504*X^(30) + 8347680*X^(29) + 6724520*X^(28) + 5379616*X^(27) + 4272048*X^(26) + 3365856*X^(25) + 2629575*X^(24) + 2035800*X^(23) + 1560780*X^(22) + 1184040*X^(21) + 888030*X^(20) + 657800*X^(19) + 480700*X^(18) + 346104*X^(17) + 245157*X^(16) + 170544*X^(15) + 116280*X^(14) + 77520*X^(13) + 50388*X^(12) + 31824*X^(11) + 19448*X^(10) + 11440*X^9 + 6435*X^8 + 3432*X^7 + 1716*X^6 + 792*X^5 + 330*X^4 + 120*X^3 + 36*X^2 + 8*X + 1

E6 = G35:
X^(60) + 12*X^(59) + 78*X^(58) + 364*X^(57) + 1365*X^(56) + 4368*X^(55) + 12376*X^(54) + 31824*X^(53) + 75582*X^(52) + 167960*X^(51) + 352716*X^(50) + 705432*X^(49) + 1352114*X^(48) + 2496576*X^(47) + 4460208*X^(46) + 7739264*X^(45) + 13086306*X^(44) + 21622680*X^(43) + 34986364*X^(42) + 55512408*X^(41) + 86428086*X^(40) + 132016816*X^(39) + 197656008*X^(38) + 289553520*X^(37) + 413889127*X^(36) + 574909668*X^(35) + 771474762*X^(34) + 991891204*X^(33) + 1208223291*X^(32) + 1374825408*X^(31) + 1439491744*X^(30) + 1374825408*X^(29) + 1208223291*X^(28) + 991891204*X^(27) + 771474762*X^(26) + 574909668*X^(25) + 413889127*X^(24) + 289553520*X^(23) + 197656008*X^(22) + 132016816*X^(21) + 86428086*X^(20) + 55512408*X^(19) + 34986364*X^(18) + 21622680*X^(17) + 13086306*X^(16) + 7739264*X^(15) + 4460208*X^(14) + 2496576*X^(13) + 1352114*X^(12) + 705432*X^(11) + 352716*X^(10) + 167960*X^9 + 75582*X^8 + 31824*X^7 + 12376*X^6 + 4368*X^5 + 1365*X^4 + 364*X^3 + 78*X^2 + 12*X + 1

E7 = G36:
X^(112) + 14*X^(111) + 105*X^(110) + 560*X^(109) + 2380*X^(108) + 8568*X^(107) + 27132*X^(106) + 77520*X^(105) + 203490*X^(104) + 497420*X^(103) + 1144066*X^(102) + 2496144*X^(101) + 5200300*X^(100) + 10400600*X^(99) + 20058300*X^(98) + 37442160*X^(97) + 67863915*X^(96) + 119759850*X^(95) + 206253124*X^(94) + 347374286*X^(93) + 573171585*X^(92) + 928011200*X^(91) + 1476454420*X^(90) + 2311209432*X^(89) + 3563796768*X^(88) + 5418748776*X^(87) + 8132396454*X^(86) + 12057594892*X^(85) + 17676114371*X^(84) + 25640887902*X^(83) + 36830861774*X^(82) + 52421838406*X^(81) + 73977408477*X^(80) + 103564791120*X^(79) + 143901037014*X^(78) + 198535419396*X^(77) + 272073644850*X^(76) + 370448301048*X^(75) + 501237054234*X^(74) + 674024525076*X^(73) + 900794021190*X^(72) + 1196319168576*X^(71) + 1578499592916*X^(70) + 2068545055416*X^(69) + 2690855030430*X^(68) + 3472362845868*X^(67) + 4441013886057*X^(66) + 5622932352114*X^(65) + 7037726195703*X^(64) + 8691351504144*X^(63) + 10566155272554*X^(62) + 12608421831516*X^(61) + 14715363474420*X^(60) + 16726415799996*X^(59) + 18427842412154*X^(58) + 19582815012880*X^(57) + 19994199701232*X^(56) + 19582815012880*X^(55) + 18427842412154*X^(54) + 16726415799996*X^(53) + 14715363474420*X^(52) + 12608421831516*X^(51) + 10566155272554*X^(50) + 8691351504144*X^(49) + 7037726195703*X^(48) + 5622932352114*X^(47) + 4441013886057*X^(46) + 3472362845868*X^(45) + 2690855030430*X^(44) + 2068545055416*X^(43) + 1578499592916*X^(42) + 1196319168576*X^(41) + 900794021190*X^(40) + 674024525076*X^(39) + 501237054234*X^(38) + 370448301048*X^(37) + 272073644850*X^(36) + 198535419396*X^(35) + 143901037014*X^(34) + 103564791120*X^(33) + 73977408477*X^(32) + 52421838406*X^(31) + 36830861774*X^(30) + 25640887902*X^(29) + 17676114371*X^(28) + 12057594892*X^(27) + 8132396454*X^(26) + 5418748776*X^(25) + 3563796768*X^(24) + 2311209432*X^(23) + 1476454420*X^(22) + 928011200*X^(21) + 573171585*X^(20) + 347374286*X^(19) + 206253124*X^(18) + 119759850*X^(17) + 67863915*X^(16) + 37442160*X^(15) + 20058300*X^(14) + 10400600*X^(13) + 5200300*X^(12) + 2496144*X^(11) + 1144066*X^(10) + 497420*X^9 + 203490*X^8 + 77520*X^7 + 27132*X^6 + 8568*X^5 + 2380*X^4 + 560*X^3 + 105*X^2 + 14*X + 1

E8 = G37:
X^(224) + 16*X^(223) + 136*X^(222) + 816*X^(221) + 3876*X^(220) + 15504*X^(219) + 54264*X^(218) + 170544*X^(217) + 490314*X^(216) + 1307504*X^(215) + 3268760*X^(214) + 7726160*X^(213) + 17383860*X^(212) + 37442160*X^(211) + 77558760*X^(210) + 155117520*X^(209) + 300540195*X^(208) + 565722720*X^(207) + 1037158320*X^(206) + 1855967520*X^(205) + 3247943160*X^(204) + 5567902560*X^(203) + 9364199760*X^(202) + 15471286560*X^(201) + 25140840660*X^(200) + 40225345056*X^(199) + 63432274896*X^(198) + 98672427616*X^(197) + 151532656696*X^(196) + 229911617056*X^(195) + 344867425648*X^(194) + 511738761568*X^(193) + 751616313253*X^(192) + 1093260131568*X^(191) + 1575580950648*X^(190) + 2250830567376*X^(189) + 3188678704316*X^(188) + 4481392321136*X^(187) + 6250379131016*X^(186) + 8654411335376*X^(185) + 11899909726430*X^(184) + 16253743972880*X^(183) + 22059094029480*X^(182) + 29755022456880*X^(181) + 39900530655180*X^(180) + 53204016714000*X^(179) + 70559222415000*X^(178) + 93088956174000*X^(177) + 122198112403600*X^(176) + 159637781803600*X^(175) + 207582568350376*X^(174) + 268723605356016*X^(173) + 346380204411636*X^(172) + 444633588497616*X^(171) + 568486767209176*X^(170) + 724055323460848*X^(169) + 918794715583618*X^(168) + 1161770678138928*X^(167) + 1463980454624568*X^(166) + 1838733945429648*X^(165) + 2302105439429540*X^(164) + 2873468456744240*X^(163) + 3576128407175240*X^(162) + 4438070311335440*X^(161) + 5492841789872915*X^(160) + 6780594951730976*X^(159) + 8349314754544016*X^(158) + 10256265912938336*X^(157) + 12569695526987816*X^(156) + 15370834309497376*X^(155) + 18756245597741680*X^(154) + 22840578197334880*X^(153) + 27759786428738180*X^(152) + 33674888371923680*X^(151) + 40776340990159280*X^(150) + 49289118211055776*X^(149) + 59478584664595816*X^(148) + 71657262954125536*X^(147) + 86192595152779216*X^(146) + 103515798425730976*X^(145) + 124131908566547077*X^(144) + 148631091445728432*X^(143) + 177701277635283672*X^(142) + 212142135277058832*X^(141) + 252880334399639052*X^(140) + 300985963949096496*X^(139) + 357689829578199336*X^(138) + 424401171085373456*X^(137) + 502725074539768286*X^(136) + 594478492077657296*X^(135) + 701703293576640136*X^(134) + 826674125714417776*X^(133) + 971898009271752796*X^(132) + 1140101530303514576*X^(131) + 1334200149310289336*X^(130) + 1557242560896681200*X^(129) + 1812321222812552775*X^(128) + 2102438251446038400*X^(127) + 2430314099127206400*X^(126) + 2798125247794473600*X^(125) + 3207157343271082176*X^(124) + 3657362950903698816*X^(123) + 4146820218538481536*X^(122) + 4671102775055679616*X^(121) + 5222595588611999776*X^(120) + 5789830289248817536*X^(119) + 6356970527607856576*X^(118) + 6903653712807277696*X^(117) + 7405474472724543776*X^(116) + 7835434962493540736*X^(115) + 8166590077767088256*X^(114) + 8375728793722324096*X^(113) + 8447244468199766416*X^(112) + 8375728793722324096*X^(111) + 8166590077767088256*X^(110) + 7835434962493540736*X^(109) + 7405474472724543776*X^(108) + 6903653712807277696*X^(107) + 6356970527607856576*X^(106) + 5789830289248817536*X^(105) + 5222595588611999776*X^(104) + 4671102775055679616*X^(103) + 4146820218538481536*X^(102) + 3657362950903698816*X^(101) + 3207157343271082176*X^(100) + 2798125247794473600*X^(99) + 2430314099127206400*X^(98) + 2102438251446038400*X^(97) + 1812321222812552775*X^(96) + 1557242560896681200*X^(95) + 1334200149310289336*X^(94) + 1140101530303514576*X^(93) + 971898009271752796*X^(92) + 826674125714417776*X^(91) + 701703293576640136*X^(90) + 594478492077657296*X^(89) + 502725074539768286*X^(88) + 424401171085373456*X^(87) + 357689829578199336*X^(86) + 300985963949096496*X^(85) + 252880334399639052*X^(84) + 212142135277058832*X^(83) + 177701277635283672*X^(82) + 148631091445728432*X^(81) + 124131908566547077*X^(80) + 103515798425730976*X^(79) + 86192595152779216*X^(78) + 71657262954125536*X^(77) + 59478584664595816*X^(76) + 49289118211055776*X^(75) + 40776340990159280*X^(74) + 33674888371923680*X^(73) + 27759786428738180*X^(72) + 22840578197334880*X^(71) + 18756245597741680*X^(70) + 15370834309497376*X^(69) + 12569695526987816*X^(68) + 10256265912938336*X^(67) + 8349314754544016*X^(66) + 6780594951730976*X^(65) + 5492841789872915*X^(64) + 4438070311335440*X^(63) + 3576128407175240*X^(62) + 2873468456744240*X^(61) + 2302105439429540*X^(60) + 1838733945429648*X^(59) + 1463980454624568*X^(58) + 1161770678138928*X^(57) + 918794715583618*X^(56) + 724055323460848*X^(55) + 568486767209176*X^(54) + 444633588497616*X^(53) + 346380204411636*X^(52) + 268723605356016*X^(51) + 207582568350376*X^(50) + 159637781803600*X^(49) + 122198112403600*X^(48) + 93088956174000*X^(47) + 70559222415000*X^(46) + 53204016714000*X^(45) + 39900530655180*X^(44) + 29755022456880*X^(43) + 22059094029480*X^(42) + 16253743972880*X^(41) + 11899909726430*X^(40) + 8654411335376*X^(39) + 6250379131016*X^(38) + 4481392321136*X^(37) + 3188678704316*X^(36) + 2250830567376*X^(35) + 1575580950648*X^(34) + 1093260131568*X^(33) + 751616313253*X^(32) + 511738761568*X^(31) + 344867425648*X^(30) + 229911617056*X^(29) + 151532656696*X^(28) + 98672427616*X^(27) + 63432274896*X^(26) + 40225345056*X^(25) + 25140840660*X^(24) + 15471286560*X^(23) + 9364199760*X^(22) + 5567902560*X^(21) + 3247943160*X^(20) + 1855967520*X^(19) + 1037158320*X^(18) + 565722720*X^(17) + 300540195*X^(16) + 155117520*X^(15) + 77558760*X^(14) + 37442160*X^(13) + 17383860*X^(12) + 7726160*X^(11) + 3268760*X^(10) + 1307504*X^9 + 490314*X^8 + 170544*X^7 + 54264*X^6 + 15504*X^5 + 3876*X^4 + 816*X^3 + 136*X^2 + 16*X + 1



*************************
Complex reflection groups
*************************


********************
Rank 2
******************** 

G_4:
X^8 + 4*X^7 + 10*X^6 + 20*X^5 + 35*X^4 + 56*X^3 + 60*X^2 + 24*X + 6

G_5:
X^(20) + 4*X^(19) + 10*X^(18) + 20*X^(17) + 35*X^(16) + 56*X^(15) + 84*X^(14) + 120*X^(13) + 159*X^(12) + 196*X^(11) + 226*X^(10) + 244*X^9 + 233*X^8 + 176*X^7 + 200*X^6 + 304*X^5 + 244*X^4 + 160*X^3 + 80*X^2 + 32*X + 8

G_6:
(X^4 + 2)*(X^2 + X + 1)^2*(X^2 - X + 1)^2*(X^2 + 1)^2*(X + 1)^4
=
X^20 + 4*X^19 + 10*X^18 + 20*X^17 + 35*X^16 + 56*X^15 + 82*X^14 + 112*X^13 + 142*X^12 + 168*X^11 + 186*X^10 + 192*X^9 + 185*X^8 + 164*X^7 + 134*X^6 + 100*X^5 + 67*X^4 + 40*X^3 + 20*X^2 + 8*X + 2

G_7:
(X^4 + 2)^2*(X^2 + X + 1)^2*(X^2 - X + 1)^2*(X^2 + 1)^4*(X + 1)^6
=
X^30 + 6*X^29 + 21*X^28 + 56*X^27 + 126*X^26 + 252*X^25 + 460*X^24 + 780*X^23 + 1239*X^22 + 1854*X^21 + 2625*X^20 + 3528*X^19 + 4513*X^18 + 5502*X^17 + 6399*X^16 + 7100*X^15 + 7512*X^14 + 7572*X^13 + 7258*X^12 + 6600*X^11 + 5673*X^10 + 4590*X^9 + 3477*X^8 + 2448*X^7 + 1588*X^6 + 936*X^5 + 492*X^4 + 224*X^3 + 84*X^2 + 24*X + 4

G_8:
(X^(16) + 4*X^(14) + 10*X^(12) + 20*X^(10) + 26*X^8 + 20*X^6 + 18*X^4 + 36*X^2 + 9)*(X + 1)^4
=
X^20 + 4*X^19 + 10*X^18 + 20*X^17 + 35*X^16 + 56*X^15 + 84*X^14 + 120*X^13 + 156*X^12 + 184*X^11 + 196*X^10 + 184*X^9 + 164*X^8 + 152*X^7 + 164*X^6 + 216*X^5 + 243*X^4 + 180*X^3 + 90*X^2 + 36*X + 9

G_9:
(X^(16) + 2*X^(12) + 6*X^8 + 2*X^4 + 1)*(X^(16) + 2*X^(12) + 2*X^4 + 1)*(X^2 + 1)^4*(X + 1)^4
=
X^44 + 4*X^43 + 10*X^42 + 20*X^41 + 35*X^40 + 56*X^39 + 84*X^38 + 120*X^37 + 165*X^36 + 220*X^35 + 286*X^34 + 364*X^33 + 451*X^32 + 544*X^31 + 640*X^30 + 736*X^29 + 820*X^28 + 880*X^27 + 904*X^26 + 880*X^25 + 832*X^24 + 784*X^23 + 760*X^22 + 784*X^21 + 832*X^20 + 880*X^19 + 904*X^18 + 880*X^17 + 820*X^16 + 736*X^15 + 640*X^14 + 544*X^13 + 451*X^12 + 364*X^11 + 286*X^10 + 220*X^9 + 165*X^8 + 120*X^7 + 84*X^6 + 56*X^5 + 35*X^4 + 20*X^3 + 10*X^2 + 4*X + 1

G_10:
(X^(28) + 2*X^(24) + 2*X^(22) + 3*X^(20) + 4*X^(18) + 5*X^(16) + 6*X^(14) + 4*X^(12) + 8*X^(10) + 3*X^8 + 4*X^6 + 20*X^4 + 10)*(X^2 + X + 1)^2*(X^2 - X + 1)^2*(X^2 + 1)^2*(X + 1)^4
=
X^44 + 4*X^43 + 10*X^42 + 20*X^41 + 35*X^40 + 56*X^39 + 84*X^38 + 120*X^37 + 165*X^36 + 220*X^35 + 286*X^34 + 364*X^33 + 453*X^32 + 552*X^31 + 660*X^30 + 776*X^29 + 896*X^28 + 1016*X^27 + 1132*X^26 + 1240*X^25 + 1336*X^24 + 1416*X^23 + 1476*X^22 + 1512*X^21 + 1539*X^20 + 1572*X^19 + 1626*X^18 + 1716*X^17 + 1839*X^16 + 1992*X^15 + 2140*X^14 + 2248*X^13 + 2281*X^12 + 2204*X^11 + 2030*X^10 + 1772*X^9 + 1463*X^8 + 1136*X^7 + 824*X^6 + 560*X^5 + 350*X^4 + 200*X^3 + 100*X^2 + 40*X + 10

G_11:
(X^8 + 2)*(X^4 - X^2 + 1)^4*(X^4 + 1)^2*(X^2 + X + 1)^4*(X^2 - X + 1)^4*(X^2 + 1)^6*(X + 1)^6
=
X^66 + 6*X^65 + 21*X^64 + 56*X^63 + 126*X^62 + 252*X^61 + 462*X^60 + 792*X^59 + 1287*X^58 + 2002*X^57 + 3003*X^56 + 4368*X^55 + 6184*X^54 + 8544*X^53 + 11544*X^52 + 15280*X^51 + 19842*X^50 + 25308*X^49 + 31738*X^48 + 39168*X^47 + 47604*X^46 + 57016*X^45 + 67332*X^44 + 78432*X^43 + 90150*X^42 + 102276*X^41 + 114558*X^40 + 126704*X^39 + 138396*X^38 + 149304*X^37 + 159100*X^36 + 167472*X^35 + 174138*X^34 + 178860*X^33 + 181458*X^32 + 181824*X^31 + 179924*X^30 + 175800*X^29 + 169572*X^28 + 161440*X^27 + 151668*X^26 + 140568*X^25 + 128484*X^24 + 115776*X^23 + 102804*X^22 + 89912*X^21 + 77412*X^20 + 65568*X^19 + 54593*X^18 + 44646*X^17 + 35829*X^16 + 28184*X^15 + 21702*X^14 + 16332*X^13 + 11990*X^12 + 8568*X^11 + 5943*X^10 + 3986*X^9 + 2571*X^8 + 1584*X^7 + 924*X^6 + 504*X^5 + 252*X^4 + 112*X^3 + 42*X^2 + 12*X + 2

G_12:
(X^(12) + 6*X^(10) + 21*X^8 + 40*X^6 + 21*X^4 + 6*X^2 + 1)*(X + 1)^6
=
X^18 + 6*X^17 + 21*X^16 + 56*X^15 + 126*X^14 + 252*X^13 + 446*X^12 + 696*X^11 + 942*X^10 + 1052*X^9 + 942*X^8 + 696*X^7 + 446*X^6 + 252*X^5 + 126*X^4 + 56*X^3 + 21*X^2 + 6*X + 1

G_13:
(X^8 + 4*X^4 + 1)*(X^2 + X + 1)^2*(X^2 - X + 1)^2*(X^2 + 1)^4*(X + 1)^6
=
X^30 + 6*X^29 + 21*X^28 + 56*X^27 + 126*X^26 + 252*X^25 + 460*X^24 + 780*X^23 + 1236*X^22 + 1836*X^21 + 2562*X^20 + 3360*X^19 + 4147*X^18 + 4818*X^17 + 5271*X^16 + 5432*X^15 + 5271*X^14 + 4818*X^13 + 4147*X^12 + 3360*X^11 + 2562*X^10 + 1836*X^9 + 1236*X^8 + 780*X^7 + 460*X^6 + 252*X^5 + 126*X^4 + 56*X^3 + 21*X^2 + 6*X + 1

G_14:
(X^(32) + 2*X^(30) + 3*X^(28) + 6*X^(26) + 9*X^(24) + 12*X^(22) + 16*X^(20) + 20*X^(18) + 21*X^(16) + 6*X^(14) - 9*X^(12) + 18*X^(10) + 15*X^8 + 12*X^6 + 6*X^4 + 4*X^2 + 2)*(X^2 + X + 1)^2*(X^2 - X + 1)^2*(X + 1)^4
=
X^44 + 4*X^43 + 10*X^42 + 20*X^41 + 35*X^40 + 56*X^39 + 84*X^38 + 120*X^37 + 165*X^36 + 220*X^35 + 286*X^34 + 364*X^33 + 453*X^32 + 552*X^31 + 660*X^30 + 776*X^29 + 896*X^28 + 1016*X^27 + 1116*X^26 + 1176*X^25 + 1176*X^24 + 1096*X^23 + 964*X^22 + 808*X^21 + 659*X^20 + 548*X^19 + 506*X^18 + 564*X^17 + 663*X^16 + 744*X^15 + 796*X^14 + 808*X^13 + 769*X^12 + 668*X^11 + 542*X^10 + 428*X^9 + 327*X^8 + 240*X^7 + 168*X^6 + 112*X^5 + 70*X^4 + 40*X^3 + 20*X^2 + 8*X + 2

G_15:
(X^8 + 2)*(X^4 - X^2 + 1)^2*(X^4 + 1)^2*(X^2 + X + 1)^4*(X^2 - X + 1)^4*(X^2 + 1)^4*(X + 1)^6
=
X^54 + 6*X^53 + 21*X^52 + 56*X^51 + 126*X^50 + 252*X^49 + 460*X^48 + 780*X^47 + 1245*X^46 + 1890*X^45 + 2751*X^44 + 3864*X^43 + 5263*X^42 + 6978*X^41 + 9033*X^40 + 11444*X^39 + 14214*X^38 + 17328*X^37 + 20752*X^36 + 24432*X^35 + 28293*X^34 + 32238*X^33 + 36153*X^32 + 39912*X^31 + 43383*X^30 + 46434*X^29 + 48939*X^28 + 50784*X^27 + 51876*X^26 + 52152*X^25 + 51582*X^24 + 50172*X^23 + 47967*X^22 + 45054*X^21 + 41553*X^20 + 37608*X^19 + 33377*X^18 + 29022*X^17 + 24699*X^16 + 20548*X^15 + 16686*X^14 + 13200*X^13 + 10148*X^12 + 7560*X^11 + 5439*X^10 + 3762*X^9 + 2487*X^8 + 1560*X^7 + 920*X^6 + 504*X^5 + 252*X^4 + 112*X^3 + 42*X^2 + 12*X + 2

G_16:
X^(56) + 4*X^(55) + 10*X^(54) + 20*X^(53) + 35*X^(52) + 56*X^(51) + 84*X^(50) + 120*X^(49) + 165*X^(48) + 220*X^(47) + 286*X^(46) + 364*X^(45) + 455*X^(44) + 560*X^(43) + 680*X^(42) + 816*X^(41) + 969*X^(40) + 1140*X^(39) + 1330*X^(38) + 1540*X^(37) + 1771*X^(36) + 2024*X^(35) + 2300*X^(34) + 2600*X^(33) + 2925*X^(32) + 3276*X^(31) + 3654*X^(30) + 4060*X^(29) + 4495*X^(28) + 4960*X^(27) + 5472*X^(26) + 6048*X^(25) + 6705*X^(24) + 7460*X^(23) + 8330*X^(22) + 9332*X^(21) + 10483*X^(20) + 11800*X^(19) + 13300*X^(18) + 15000*X^(17) + 16863*X^(16) + 18852*X^(15) + 20930*X^(14) + 23060*X^(13) + 25205*X^(12) + 26304*X^(11) + 25296*X^(10) + 21120*X^9 + 15840*X^8 + 11520*X^7 + 8064*X^6 + 5376*X^5 + 3360*X^4 + 1920*X^3 + 960*X^2 + 384*X + 96

G_17:
(X^(96) + 2*X^(94) + 3*X^(92) + 4*X^(90) + 5*X^(88) + 8*X^(86) + 11*X^(84) + 14*X^(82) + 17*X^(80) + 20*X^(78) + 26*X^(76) + 32*X^(74) + 38*X^(72) + 44*X^(70) + 50*X^(68) + 58*X^(66) + 66*X^(64) + 74*X^(62) + 82*X^(60) + 90*X^(58) + 99*X^(56) + 108*X^(54) + 117*X^(52) + 126*X^(50) + 130*X^(48) + 134*X^(46) + 138*X^(44) + 142*X^(42) + 146*X^(40) + 140*X^(38) + 120*X^(36) + 100*X^(34) + 80*X^(32) + 60*X^(30) + 295*X^(28) + 250*X^(26) + 205*X^(24) + 160*X^(22) + 115*X^(20) + 60*X^(18) + 53*X^(16) + 46*X^(14) + 39*X^(12) + 32*X^(10) + 20*X^8 + 16*X^6 + 12*X^4 + 8*X^2 + 4)*(X^4 + X^3 + X^2 + X + 1)^2*(X^4 - X^3 + X^2 - X + 1)^2*(X + 1)^4
=
X^116 + 4*X^115 + 10*X^114 + 20*X^113 + 35*X^112 + 56*X^111 + 84*X^110 + 120*X^109 + 165*X^108 + 220*X^107 + 286*X^106 + 364*X^105 + 455*X^104 + 560*X^103 + 680*X^102 + 816*X^101 + 969*X^100 + 1140*X^99 + 1330*X^98 + 1540*X^97 + 1771*X^96 + 2024*X^95 + 2300*X^94 + 2600*X^93 + 2925*X^92 + 3276*X^91 + 3654*X^90 + 4060*X^89 + 4495*X^88 + 4960*X^87 + 5454*X^86 + 5976*X^85 + 6525*X^84 + 7100*X^83 + 7700*X^82 + 8324*X^81 + 8971*X^80 + 9640*X^79 + 10330*X^78 + 11040*X^77 + 11769*X^76 + 12516*X^75 + 13280*X^74 + 14060*X^73 + 14855*X^72 + 15664*X^71 + 16486*X^70 + 17320*X^69 + 18160*X^68 + 19000*X^67 + 19834*X^66 + 20656*X^65 + 21460*X^64 + 22240*X^63 + 22990*X^62 + 23704*X^61 + 24376*X^60 + 25000*X^59 + 25570*X^58 + 26080*X^57 + 26511*X^56 + 26844*X^55 + 27060*X^54 + 27140*X^53 + 27065*X^52 + 26816*X^51 + 26374*X^50 + 25720*X^49 + 25105*X^48 + 24780*X^47 + 24744*X^46 + 24996*X^45 + 25535*X^44 + 26360*X^43 + 27470*X^42 + 28864*X^41 + 30541*X^40 + 32500*X^39 + 34210*X^38 + 35140*X^37 + 35353*X^36 + 34912*X^35 + 33880*X^34 + 32320*X^33 + 30295*X^32 + 27868*X^31 + 25102*X^30 + 22060*X^29 + 19075*X^28 + 16480*X^27 + 14240*X^26 + 12320*X^25 + 10685*X^24 + 9300*X^23 + 8130*X^22 + 7140*X^21 + 6295*X^20 + 5560*X^19 + 4900*X^18 + 4280*X^17 + 3701*X^16 + 3164*X^15 + 2670*X^14 + 2220*X^13 + 1815*X^12 + 1456*X^11 + 1144*X^10 + 880*X^9 + 660*X^8 + 480*X^7 + 336*X^6 + 224*X^5 + 140*X^4 + 80*X^3 + 40*X^2 + 16*X + 4

G_18:
(X^(104) + 2*X^(101) + 2*X^(99) + 3*X^(98) + 4*X^(96) + 4*X^(95) + 3*X^(94) + 6*X^(93) + 5*X^(92) + 6*X^(91) + 8*X^(90) + 10*X^(89) + 9*X^(88) + 10*X^(87) + 15*X^(86) + 12*X^(85) + 17*X^(84) + 20*X^(83) + 15*X^(82) + 24*X^(81) + 25*X^(80) + 24*X^(79) + 31*X^(78) + 30*X^(77) + 33*X^(76) + 38*X^(75) + 42*X^(74) + 42*X^(73) + 45*X^(72) + 54*X^(71) + 51*X^(70) + 60*X^(69) + 66*X^(68) + 60*X^(67) + 75*X^(66) + 78*X^(65) + 75*X^(64) + 90*X^(63) + 90*X^(62) + 90*X^(61) + 105*X^(60) + 106*X^(59) + 105*X^(58) + 120*X^(57) + 117*X^(56) + 120*X^(55) + 137*X^(54) + 128*X^(53) + 135*X^(52) + 144*X^(51) + 139*X^(50) + 150*X^(49) + 151*X^(48) + 150*X^(47) + 150*X^(46) + 158*X^(45) + 197*X^(44) + 150*X^(43) + 165*X^(42) + 224*X^(41) + 150*X^(40) + 244*X^(39) + 251*X^(38) + 150*X^(37) + 298*X^(36) + 278*X^(35) + 210*X^(34) + 352*X^(33) + 305*X^(32) + 240*X^(31) + 406*X^(30) + 508*X^(29) + 270*X^(28) + 460*X^(27) + 436*X^(26) + 300*X^(25) + 806*X^(24) + 364*X^(23) + 330*X^(22) + 632*X^(21) + 292*X^(20) + 384*X^(19) + 458*X^(18) + 220*X^(17) + 288*X^(16) + 284*X^(15) + 256*X^(14) + 192*X^(13) + 110*X^(12) + 192*X^(11) + 96*X^(10) + 128*X^9 + 128*X^8 + 96*X^6 + 64*X^5 + 64*X^3 + 32)*(X^4 + X^3 + X^2 + X + 1)^2*(X^2 + X + 1)^2
=
X^116 + 4*X^115 + 10*X^114 + 20*X^113 + 35*X^112 + 56*X^111 + 84*X^110 + 120*X^109 + 165*X^108 + 220*X^107 + 286*X^106 + 364*X^105 + 455*X^104 + 560*X^103 + 680*X^102 + 816*X^101 + 969*X^100 + 1140*X^99 + 1330*X^98 + 1540*X^97 + 1771*X^96 + 2024*X^95 + 2300*X^94 + 2600*X^93 + 2925*X^92 + 3276*X^91 + 3654*X^90 + 4060*X^89 + 4495*X^88 + 4960*X^87 + 5456*X^86 + 5984*X^85 + 6545*X^84 + 7140*X^83 + 7770*X^82 + 8436*X^81 + 9139*X^80 + 9880*X^79 + 10660*X^78 + 11480*X^77 + 12338*X^76 + 13232*X^75 + 14160*X^74 + 15120*X^73 + 16110*X^72 + 17128*X^71 + 18172*X^70 + 19240*X^69 + 20325*X^68 + 21420*X^67 + 22518*X^66 + 23612*X^65 + 24695*X^64 + 25760*X^63 + 26800*X^62 + 27808*X^61 + 28777*X^60 + 29700*X^59 + 30570*X^58 + 31380*X^57 + 32161*X^56 + 32944*X^55 + 33760*X^54 + 34640*X^53 + 35615*X^52 + 36716*X^51 + 37974*X^50 + 39420*X^49 + 41085*X^48 + 43000*X^47 + 45148*X^46 + 47512*X^45 + 50075*X^44 + 52820*X^43 + 55730*X^42 + 58916*X^41 + 62489*X^40 + 66560*X^39 + 71000*X^38 + 75680*X^37 + 80471*X^36 + 85244*X^35 + 89870*X^34 + 94220*X^33 + 98165*X^32 + 101192*X^31 + 102788*X^30 + 102440*X^29 + 100250*X^28 + 96320*X^27 + 91104*X^26 + 85056*X^25 + 78630*X^24 + 71960*X^23 + 65180*X^22 + 58424*X^21 + 51826*X^20 + 45520*X^19 + 39640*X^18 + 34320*X^17 + 29514*X^16 + 25176*X^15 + 21260*X^14 + 17720*X^13 + 14510*X^12 + 11648*X^11 + 9152*X^10 + 7040*X^9 + 5280*X^8 + 3840*X^7 + 2688*X^6 + 1792*X^5 + 1120*X^4 + 640*X^3 + 320*X^2 + 128*X + 32

G_19:
(X^(36) + 2*X^(24) + 3*X^(12) + 4)*(X^(20) + 2)*(X^8 + X^7 - X^5 - X^4 - X^3 + X + 1)^2*(X^8 - X^7 + X^5 - X^4 + X^3 - X + 1)^2*(X^8 - X^6 + X^4 - X^2 + 1)^2*(X^4 + X^3 + X^2 + X + 1)^4*(X^4 - X^3 + X^2 - X + 1)^4*(X^4 - X^2 + 1)^2*(X^2 + X + 1)^4*(X^2 - X + 1)^4*(X^2 + 1)^4*(X + 1)^6
=
X^174 + 6*X^173 + 21*X^172 + 56*X^171 + 126*X^170 + 252*X^169 + 462*X^168 + 792*X^167 + 1287*X^166 + 2002*X^165 + 3003*X^164 + 4368*X^163 + 6188*X^162 + 8568*X^161 + 11628*X^160 + 15504*X^159 + 20349*X^158 + 26334*X^157 + 33649*X^156 + 42504*X^155 + 53130*X^154 + 65780*X^153 + 80730*X^152 + 98280*X^151 + 118755*X^150 + 142506*X^149 + 169911*X^148 + 201376*X^147 + 237336*X^146 + 278256*X^145 + 324630*X^144 + 376980*X^143 + 435855*X^142 + 501830*X^141 + 575505*X^140 + 657504*X^139 + 748474*X^138 + 849084*X^137 + 960024*X^136 + 1082004*X^135 + 1215750*X^134 + 1362000*X^133 + 1521500*X^132 + 1695000*X^131 + 1883250*X^130 + 2086996*X^129 + 2306976*X^128 + 2543916*X^127 + 2798521*X^126 + 3071466*X^125 + 3363387*X^124 + 3674872*X^123 + 4006452*X^122 + 4358592*X^121 + 4731682*X^120 + 5126028*X^119 + 5541843*X^118 + 5979238*X^117 + 6438213*X^116 + 6918648*X^115 + 7420301*X^114 + 7942806*X^113 + 8485671*X^112 + 9048276*X^111 + 9629871*X^110 + 10229574*X^109 + 10846369*X^108 + 11479104*X^107 + 12126489*X^106 + 12787094*X^105 + 13459353*X^104 + 14141568*X^103 + 14831913*X^102 + 15528438*X^101 + 16229073*X^100 + 16931632*X^99 + 17633817*X^98 + 18333222*X^97 + 19027347*X^96 + 19713612*X^95 + 20389371*X^94 + 21051926*X^93 + 21698541*X^92 + 22326456*X^91 + 22932901*X^90 + 23515110*X^89 + 24070335*X^88 + 24595860*X^87 + 25089030*X^86 + 25547280*X^85 + 25968152*X^84 + 26349312*X^83 + 26688567*X^82 + 26983882*X^81 + 27233397*X^80 + 27435444*X^79 + 27588564*X^78 + 27691524*X^77 + 27743334*X^76 + 27743264*X^75 + 27690846*X^74 + 27585876*X^73 + 27428416*X^72 + 27218796*X^71 + 26957616*X^70 + 26645748*X^69 + 26284338*X^68 + 25874808*X^67 + 25418843*X^66 + 24918378*X^65 + 24375585*X^64 + 23792860*X^63 + 23172810*X^62 + 22518240*X^61 + 21832140*X^60 + 21117672*X^59 + 20378157*X^58 + 19617062*X^57 + 18837957*X^56 + 18044472*X^55 + 17240268*X^54 + 16429008*X^53 + 15614328*X^52 + 14799808*X^51 + 13988943*X^50 + 13185114*X^49 + 12391559*X^48 + 11611344*X^47 + 10847334*X^46 + 10102164*X^45 + 9378234*X^44 + 8677704*X^43 + 8002489*X^42 + 7354254*X^41 + 6734409*X^40 + 6144104*X^39 + 5584224*X^38 + 5055384*X^37 + 4557944*X^36 + 4092024*X^35 + 3657519*X^34 + 3254114*X^33 + 2881299*X^32 + 2538384*X^31 + 2224514*X^30 + 1938684*X^29 + 1679754*X^28 + 1446464*X^27 + 1237464*X^26 + 1051344*X^25 + 886648*X^24 + 741888*X^23 + 615558*X^22 + 506148*X^21 + 412158*X^20 + 332112*X^19 + 264572*X^18 + 208152*X^17 + 161532*X^16 + 123472*X^15 + 92814*X^14 + 68484*X^13 + 49494*X^12 + 34944*X^11 + 24024*X^10 + 16016*X^9 + 10296*X^8 + 6336*X^7 + 3696*X^6 + 2016*X^5 + 1008*X^4 + 448*X^3 + 168*X^2 + 48*X + 8

G_20:
X^(56) + 4*X^(55) + 10*X^(54) + 20*X^(53) + 35*X^(52) + 56*X^(51) + 84*X^(50) + 120*X^(49) + 165*X^(48) + 220*X^(47) + 286*X^(46) + 364*X^(45) + 455*X^(44) + 560*X^(43) + 680*X^(42) + 816*X^(41) + 969*X^(40) + 1140*X^(39) + 1330*X^(38) + 1540*X^(37) + 1771*X^(36) + 2024*X^(35) + 2300*X^(34) + 2600*X^(33) + 2900*X^(32) + 3176*X^(31) + 3404*X^(30) + 3560*X^(29) + 3620*X^(28) + 3560*X^(27) + 3404*X^(26) + 3176*X^(25) + 2900*X^(24) + 2600*X^(23) + 2300*X^(22) + 2024*X^(21) + 1746*X^(20) + 1440*X^(19) + 1080*X^(18) + 2240*X^(17) + 3821*X^(16) + 4724*X^(15) + 5050*X^(14) + 4900*X^(13) + 4375*X^(12) + 3640*X^(11) + 2860*X^(10) + 2200*X^9 + 1650*X^8 + 1200*X^7 + 840*X^6 + 560*X^5 + 350*X^4 + 200*X^3 + 100*X^2 + 40*X + 10

G_21:
(X^(104) + 2*X^(102) + 3*X^(100) + 6*X^(98) + 9*X^(96) + 12*X^(94) + 18*X^(92) + 24*X^(90) + 30*X^(88) + 40*X^(86) + 50*X^(84) + 60*X^(82) + 75*X^(80) + 90*X^(78) + 105*X^(76) + 124*X^(74) + 143*X^(72) + 162*X^(70) + 184*X^(68) + 206*X^(66) + 225*X^(64) + 246*X^(62) + 267*X^(60) + 282*X^(58) + 273*X^(56) + 264*X^(54) + 246*X^(52) + 228*X^(50) + 210*X^(48) + 180*X^(46) - 98*X^(44) - 376*X^(42) + 81*X^(40) + 142*X^(38) + 203*X^(36) + 252*X^(34) + 232*X^(32) + 212*X^(30) + 183*X^(28) + 162*X^(26) + 141*X^(24) + 114*X^(22) + 97*X^(20) + 80*X^(18) + 60*X^(16) + 48*X^(14) + 36*X^(12) + 24*X^(10) + 18*X^8 + 12*X^6 + 6*X^4 + 4*X^2 + 2)*(X^2 + X + 1)^2*(X^2 - X + 1)^2*(X + 1)^4
=
X^116 + 4*X^115 + 10*X^114 + 20*X^113 + 35*X^112 + 56*X^111 + 84*X^110 + 120*X^109 + 165*X^108 + 220*X^107 + 286*X^106 + 364*X^105 + 455*X^104 + 560*X^103 + 680*X^102 + 816*X^101 + 969*X^100 + 1140*X^99 + 1330*X^98 + 1540*X^97 + 1771*X^96 + 2024*X^95 + 2300*X^94 + 2600*X^93 + 2925*X^92 + 3276*X^91 + 3654*X^90 + 4060*X^89 + 4495*X^88 + 4960*X^87 + 5454*X^86 + 5976*X^85 + 6525*X^84 + 7100*X^83 + 7700*X^82 + 8324*X^81 + 8971*X^80 + 9640*X^79 + 10330*X^78 + 11040*X^77 + 11766*X^76 + 12504*X^75 + 13250*X^74 + 14000*X^73 + 14750*X^72 + 15496*X^71 + 16234*X^70 + 16960*X^69 + 17645*X^68 + 18260*X^67 + 18776*X^66 + 19164*X^65 + 19395*X^64 + 19440*X^63 + 19320*X^62 + 19056*X^61 + 18669*X^60 + 18180*X^59 + 17610*X^58 + 16980*X^57 + 16039*X^56 + 14536*X^55 + 12220*X^54 + 8840*X^53 + 4895*X^52 + 884*X^51 - 2594*X^50 - 4940*X^49 - 5555*X^48 - 3840*X^47 - 690*X^46 + 3000*X^45 + 6810*X^44 + 10320*X^43 + 13110*X^42 + 14760*X^41 + 15600*X^40 + 15960*X^39 + 15920*X^38 + 15560*X^37 + 14960*X^36 + 14200*X^35 + 13360*X^34 + 12520*X^33 + 11685*X^32 + 10860*X^31 + 10050*X^30 + 9260*X^29 + 8495*X^28 + 7760*X^27 + 7056*X^26 + 6384*X^25 + 5745*X^24 + 5140*X^23 + 4570*X^22 + 4036*X^21 + 3539*X^20 + 3080*X^19 + 2660*X^18 + 2280*X^17 + 1938*X^16 + 1632*X^15 + 1360*X^14 + 1120*X^13 + 910*X^12 + 728*X^11 + 572*X^10 + 440*X^9 + 330*X^8 + 240*X^7 + 168*X^6 + 112*X^5 + 70*X^4 + 40*X^3 + 20*X^2 + 8*X + 2

G_22:
(X^(48) + 6*X^(46) + 21*X^(44) + 56*X^(42) + 126*X^(40) + 252*X^(38) + 462*X^(36) + 792*X^(34) + 1287*X^(32) + 2002*X^(30) + 2949*X^(28) + 4044*X^(26) + 4804*X^(24) + 4044*X^(22) + 2949*X^(20) + 2002*X^(18) + 1287*X^(16) + 792*X^(14) + 462*X^(12) + 252*X^(10) + 126*X^8 + 56*X^6 + 21*X^4 + 6*X^2 + 1)*(X + 1)^6
=
X^54 + 6*X^53 + 21*X^52 + 56*X^51 + 126*X^50 + 252*X^49 + 462*X^48 + 792*X^47 + 1287*X^46 + 2002*X^45 + 3003*X^44 + 4368*X^43 + 6188*X^42 + 8568*X^41 + 11628*X^40 + 15504*X^39 + 20349*X^38 + 26334*X^37 + 33649*X^36 + 42504*X^35 + 53076*X^34 + 65456*X^33 + 79596*X^32 + 95256*X^31 + 111701*X^30 + 127398*X^29 + 139713*X^28 + 144608*X^27 + 139713*X^26 + 127398*X^25 + 111701*X^24 + 95256*X^23 + 79596*X^22 + 65456*X^21 + 53076*X^20 + 42504*X^19 + 33649*X^18 + 26334*X^17 + 20349*X^16 + 15504*X^15 + 11628*X^14 + 8568*X^13 + 6188*X^12 + 4368*X^11 + 3003*X^10 + 2002*X^9 + 1287*X^8 + 792*X^7 + 462*X^6 + 252*X^5 + 126*X^4 + 56*X^3 + 21*X^2 + 6*X + 1

********************
Rank 3
******************** 

G_23 = H_3

G_24:
X^(36) + 6*X^(35) + 21*X^(34) + 56*X^(33) + 126*X^(32) + 252*X^(31) + 462*X^(30) + 792*X^(29) + 1287*X^(28) + 2002*X^(27) + 3003*X^(26) + 4368*X^(25) + 6090*X^(24) + 7980*X^(23) + 9624*X^(22) + 10340*X^(21) + 9576*X^(20) + 7308*X^(19) + 5124*X^(18) + 7308*X^(17) + 9576*X^(16) + 10340*X^(15) + 9624*X^(14) + 7980*X^(13) + 6090*X^(12) + 4368*X^(11) + 3003*X^(10) + 2002*X^9 + 1287*X^8 + 792*X^7 + 462*X^6 + 252*X^5 + 126*X^4 + 56*X^3 + 21*X^2 + 6*X + 1

G_25:
X^(30) + 6*X^(29) + 21*X^(28) + 56*X^(27) + 126*X^(26) + 252*X^(25) + 462*X^(24) + 792*X^(23) + 1287*X^(22) + 2002*X^(21) + 3003*X^(20) + 4368*X^(19) + 6206*X^(18) + 8676*X^(17) + 12006*X^(16) + 16512*X^(15) + 22374*X^(14) + 29412*X^(13) + 36910*X^(12) + 43440*X^(11) + 46686*X^(10) + 42692*X^9 + 30942*X^8 + 19440*X^7 + 11160*X^6 + 6048*X^5 + 3024*X^4 + 1344*X^3 + 504*X^2 + 144*X + 24

G_26:
X^(48) + 6*X^(47) + 21*X^(46) + 56*X^(45) + 126*X^(44) + 252*X^(43) + 462*X^(42) + 792*X^(41) + 1287*X^(40) + 2000*X^(39) + 2991*X^(38) + 4326*X^(37) + 6076*X^(36) + 8316*X^(35) + 11124*X^(34) + 14580*X^(33) + 18765*X^(32) + 23760*X^(31) + 29640*X^(30) + 36468*X^(29) + 44289*X^(28) + 53088*X^(27) + 62748*X^(26) + 73008*X^(25) + 83349*X^(24) + 93366*X^(23) + 102897*X^(22) + 111416*X^(21) + 117426*X^(20) + 117852*X^(19) + 115462*X^(18) + 114624*X^(17) + 103212*X^(16) + 86172*X^(15) + 68301*X^(14) + 52578*X^(13) + 39343*X^(12) + 28392*X^(11) + 19614*X^(10) + 12908*X^9 + 8100*X^8 + 4860*X^7 + 2790*X^6 + 1512*X^5 + 756*X^4 + 336*X^3 + 126*X^2 + 36*X + 6

G_27:
X^(84) + 6*X^(83) + 21*X^(82) + 56*X^(81) + 126*X^(80) + 252*X^(79) + 462*X^(78) + 792*X^(77) + 1287*X^(76) + 2002*X^(75) + 3003*X^(74) + 4368*X^(73) + 6188*X^(72) + 8568*X^(71) + 11628*X^(70) + 15504*X^(69) + 20349*X^(68) + 26334*X^(67) + 33649*X^(66) + 42504*X^(65) + 53130*X^(64) + 65780*X^(63) + 80730*X^(62) + 98280*X^(61) + 118755*X^(60) + 142506*X^(59) + 169911*X^(58) + 201376*X^(57) + 237336*X^(56) + 278256*X^(55) + 324524*X^(54) + 376344*X^(53) + 433629*X^(52) + 495894*X^(51) + 562149*X^(50) + 630792*X^(49) + 697902*X^(48) + 755532*X^(47) + 790002*X^(46) + 780192*X^(45) + 706041*X^(44) + 557046*X^(43) + 418386*X^(42) + 557046*X^(41) + 706041*X^(40) + 780192*X^(39) + 790002*X^(38) + 755532*X^(37) + 697902*X^(36) + 630792*X^(35) + 562149*X^(34) + 495894*X^(33) + 433629*X^(32) + 376344*X^(31) + 324524*X^(30) + 278256*X^(29) + 237336*X^(28) + 201376*X^(27) + 169911*X^(26) + 142506*X^(25) + 118755*X^(24) + 98280*X^(23) + 80730*X^(22) + 65780*X^(21) + 53130*X^(20) + 42504*X^(19) + 33649*X^(18) + 26334*X^(17) + 20349*X^(16) + 15504*X^(15) + 11628*X^(14) + 8568*X^(13) + 6188*X^(12) + 4368*X^(11) + 3003*X^(10) + 2002*X^9 + 1287*X^8 + 792*X^7 + 462*X^6 + 252*X^5 + 126*X^4 + 56*X^3 + 21*X^2 + 6*X + 1


********************
Rank 4
********************

G_28 = F_4

G_29:
X^(72) + 8*X^(71) + 36*X^(70) + 120*X^(69) + 330*X^(68) + 792*X^(67) + 1716*X^(66) + 3432*X^(65) + 6435*X^(64) + 11440*X^(63) + 19448*X^(62) + 31824*X^(61) + 50388*X^(60) + 77520*X^(59) + 116280*X^(58) + 170544*X^(57) + 245132*X^(56) + 345904*X^(55) + 479800*X^(54) + 654800*X^(53) + 879828*X^(52) + 1164624*X^(51) + 1519608*X^(50) + 1955760*X^(49) + 2484440*X^(48) + 3117072*X^(47) + 3864616*X^(46) + 4736752*X^(45) + 5740300*X^(44) + 6876400*X^(43) + 8134440*X^(42) + 9480720*X^(41) + 10837240*X^(40) + 12046000*X^(39) + 12878200*X^(38) + 13114960*X^(37) + 12946180*X^(36) + 13114960*X^(35) + 12878200*X^(34) + 12046000*X^(33) + 10837240*X^(32) + 9480720*X^(31) + 8134440*X^(30) + 6876400*X^(29) + 5740300*X^(28) + 4736752*X^(27) + 3864616*X^(26) + 3117072*X^(25) + 2484440*X^(24) + 1955760*X^(23) + 1519608*X^(22) + 1164624*X^(21) + 879828*X^(20) + 654800*X^(19) + 479800*X^(18) + 345904*X^(17) + 245132*X^(16) + 170544*X^(15) + 116280*X^(14) + 77520*X^(13) + 50388*X^(12) + 31824*X^(11) + 19448*X^(10) + 11440*X^9 + 6435*X^8 + 3432*X^7 + 1716*X^6 + 792*X^5 + 330*X^4 + 120*X^3 + 36*X^2 + 8*X + 1

G_30 = H_4

G_31:
(X^(100) + 10*X^(98) + 55*X^(96) + 220*X^(94) + 715*X^(92) + 2002*X^(90) + 5005*X^(88) + 11440*X^(86) + 24310*X^(84) + 48620*X^(82) + 92342*X^(80) + 167600*X^(78) + 291975*X^(76) + 489750*X^(74) + 792825*X^(72) + 1240964*X^(70) + 1880765*X^(68) + 2762270*X^(66) + 3932155*X^(64) + 5422960*X^(62) + 7236964*X^(60) + 9321880*X^(58) + 11540740*X^(56) + 13642960*X^(54) + 15254820*X^(52) + 15902424*X^(50) + 15254820*X^(48) + 13642960*X^(46) + 11540740*X^(44) + 9321880*X^(42) + 7236964*X^(40) + 5422960*X^(38) + 3932155*X^(36) + 2762270*X^(34) + 1880765*X^(32) + 1240964*X^(30) + 792825*X^(28) + 489750*X^(26) + 291975*X^(24) + 167600*X^(22) + 92342*X^(20) + 48620*X^(18) + 24310*X^(16) + 11440*X^(14) + 5005*X^(12) + 2002*X^(10) + 715*X^8 + 220*X^6 + 55*X^4 + 10*X^2 + 1)*(X + 1)^10
=
X^(110) + 10*X^(109) + 55*X^(108) + 220*X^(107) + 715*X^(106) + 2002*X^(105) + 5005*X^(104) + 11440*X^(103) + 24310*X^(102) + 48620*X^(101) + 92378*X^(100) + 167960*X^(99) + 293930*X^(98) + 497420*X^(97) + 817190*X^(96) + 1307504*X^(95) + 2042975*X^(94) + 3124550*X^(93) + 4686825*X^(92) + 6906900*X^(91) + 10014969*X^(90) + 14306790*X^(89) + 20158095*X^(88) + 28040880*X^(87) + 38541385*X^(86) + 52379434*X^(85) + 70428655*X^(84) + 93736940*X^(83) + 123546335*X^(82) + 161311370*X^(81) + 208714681*X^(80) + 267678640*X^(79) + 340371370*X^(78) + 429204980*X^(77) + 536823110*X^(76) + 666073928*X^(75) + 819964270*X^(74) + 1001590660*X^(73) + 1214043490*X^(72) + 1460281680*X^(71) + 1742974803*X^(70) + 2064307950*X^(69) + 2425742325*X^(68) + 2827721700*X^(67) + 3269318625*X^(66) + 3747824678*X^(65) + 4258298855*X^(64) + 4793097440*X^(63) + 5341424560*X^(62) + 5888965120*X^(61) + 6417667888*X^(60) + 6905736160*X^(59) + 7328052880*X^(58) + 7657616320*X^(57) + 7868605040*X^(56) + 7941426848*X^(55) + 7868605040*X^(54) + 7657616320*X^(53) + 7328052880*X^(52) + 6905736160*X^(51) + 6417667888*X^(50) + 5888965120*X^(49) + 5341424560*X^(48) + 4793097440*X^(47) + 4258298855*X^(46) + 3747824678*X^(45) + 3269318625*X^(44) + 2827721700*X^(43) + 2425742325*X^(42) + 2064307950*X^(41) + 1742974803*X^(40) + 1460281680*X^(39) + 1214043490*X^(38) + 1001590660*X^(37) + 819964270*X^(36) + 666073928*X^(35) + 536823110*X^(34) + 429204980*X^(33) + 340371370*X^(32) + 267678640*X^(31) + 208714681*X^(30) + 161311370*X^(29) + 123546335*X^(28) + 93736940*X^(27) + 70428655*X^(26) + 52379434*X^(25) + 38541385*X^(24) + 28040880*X^(23) + 20158095*X^(22) + 14306790*X^(21) + 10014969*X^(20) + 6906900*X^(19) + 4686825*X^(18) + 3124550*X^(17) + 2042975*X^(16) + 1307504*X^(15) + 817190*X^(14) + 497420*X^(13) + 293930*X^(12) + 167960*X^(11) + 92378*X^(10) + 48620*X^9 + 24310*X^8 + 11440*X^7 + 5005*X^6 + 2002*X^5 + 715*X^4 + 220*X^3 + 55*X^2 + 10*X + 1

G_32:
X^(112) + 8*X^(111) + 36*X^(110) + 120*X^(109) + 330*X^(108) + 792*X^(107) + 1716*X^(106) + 3432*X^(105) + 6435*X^(104) + 11440*X^(103) + 19448*X^(102) + 31824*X^(101) + 50388*X^(100) + 77520*X^(99) + 116280*X^(98) + 170544*X^(97) + 245157*X^(96) + 346104*X^(95) + 480700*X^(94) + 657800*X^(93) + 888030*X^(92) + 1184040*X^(91) + 1560780*X^(90) + 2035800*X^(89) + 2629575*X^(88) + 3365856*X^(87) + 4272048*X^(86) + 5379616*X^(85) + 6724520*X^(84) + 8347680*X^(83) + 10295504*X^(82) + 12620512*X^(81) + 15382089*X^(80) + 18647400*X^(79) + 22492500*X^(78) + 27003672*X^(77) + 32279026*X^(76) + 38430392*X^(75) + 45585540*X^(74) + 53890760*X^(73) + 63513835*X^(72) + 74647440*X^(71) + 87513000*X^(70) + 102365040*X^(69) + 119496060*X^(68) + 139241968*X^(67) + 161988104*X^(66) + 188175888*X^(65) + 218310600*X^(64) + 252970800*X^(63) + 292819896*X^(62) + 338620368*X^(61) + 391251156*X^(60) + 451728720*X^(59) + 521229880*X^(58) + 601114544*X^(57) + 692946432*X^(56) + 798503504*X^(55) + 919769800*X^(54) + 1058900400*X^(53) + 1218156252*X^(52) + 1399805616*X^(51) + 1605988872*X^(50) + 1838543440*X^(49) + 2098773410*X^(48) + 2387148480*X^(47) + 2702864000*X^(46) + 3043193920*X^(45) + 3402568440*X^(44) + 3771192960*X^(43) + 4133608128*X^(42) + 4467590784*X^(41) + 4743374398*X^(40) + 4924722800*X^(39) + 4973391000*X^(38) + 4859444880*X^(37) + 4572767340*X^(36) + 4131078480*X^(35) + 3589755000*X^(34) + 3021409200*X^(33) + 2482611975*X^(32) + 2004433800*X^(31) + 1597210500*X^(30) + 1259940600*X^(29) + 986077850*X^(28) + 766813720*X^(27) + 592944660*X^(26) + 455958120*X^(25) + 348533925*X^(24) + 264657600*X^(23) + 199490400*X^(22) + 149140800*X^(21) + 110482200*X^(20) + 81008000*X^(19) + 58715200*X^(18) + 42007680*X^(17) + 29616840*X^(16) + 20537280*X^(15) + 13975200*X^(14) + 9307200*X^(13) + 6047160*X^(12) + 3818880*X^(11) + 2333760*X^(10) + 1372800*X^9 + 772200*X^8 + 411840*X^7 + 205920*X^6 + 95040*X^5 + 39600*X^4 + 14400*X^3 + 4320*X^2 + 960*X + 120


********************
Rank 5
********************

G_33:
X^(80) + 10*X^(79) + 55*X^(78) + 220*X^(77) + 715*X^(76) + 2002*X^(75) + 5005*X^(74) + 11440*X^(73) + 24310*X^(72) + 48620*X^(71) + 92378*X^(70) + 167960*X^(69) + 293930*X^(68) + 497420*X^(67) + 817190*X^(66) + 1307504*X^(65) + 2042975*X^(64) + 3124550*X^(63) + 4686875*X^(62) + 6907400*X^(61) + 10017755*X^(60) + 14318150*X^(59) + 20195825*X^(58) + 28148900*X^(57) + 38817575*X^(56) + 53025506*X^(55) + 71835335*X^(54) + 96620580*X^(53) + 129151395*X^(52) + 171684090*X^(51) + 227032677*X^(50) + 298585080*X^(49) + 390200940*X^(48) + 505892160*X^(47) + 649135395*X^(46) + 821597598*X^(45) + 1020925085*X^(44) + 1237053380*X^(43) + 1446725345*X^(42) + 1609265990*X^(41) + 1673447438*X^(40) + 1609265990*X^(39) + 1446725345*X^(38) + 1237053380*X^(37) + 1020925085*X^(36) + 821597598*X^(35) + 649135395*X^(34) + 505892160*X^(33) + 390200940*X^(32) + 298585080*X^(31) + 227032677*X^(30) + 171684090*X^(29) + 129151395*X^(28) + 96620580*X^(27) + 71835335*X^(26) + 53025506*X^(25) + 38817575*X^(24) + 28148900*X^(23) + 20195825*X^(22) + 14318150*X^(21) + 10017755*X^(20) + 6907400*X^(19) + 4686875*X^(18) + 3124550*X^(17) + 2042975*X^(16) + 1307504*X^(15) + 817190*X^(14) + 497420*X^(13) + 293930*X^(12) + 167960*X^(11) + 92378*X^(10) + 48620*X^9 + 24310*X^8 + 11440*X^7 + 5005*X^6 + 2002*X^5 + 715*X^4 + 220*X^3 + 55*X^2 + 10*X + 1

********************
Rank 6
********************

G_34:
X^(240) + 12*X^(239) + 78*X^(238) + 364*X^(237) + 1365*X^(236) + 4368*X^(235) + 12376*X^(234) + 31824*X^(233) + 75582*X^(232) + 167960*X^(231) + 352716*X^(230) + 705432*X^(229) + 1352078*X^(228) + 2496144*X^(227) + 4457400*X^(226) + 7726160*X^(225) + 13037895*X^(224) + 21474180*X^(223) + 34597290*X^(222) + 54627300*X^(221) + 84672315*X^(220) + 129024480*X^(219) + 193536720*X^(218) + 286097760*X^(217) + 417225900*X^(216) + 600805296*X^(215) + 854992152*X^(214) + 1203322288*X^(213) + 1676056044*X^(212) + 2311801440*X^(211) + 3159461968*X^(210) + 4280561376*X^(209) + 5752004349*X^(208) + 7669339132*X^(207) + 10150595910*X^(206) + 13340783196*X^(205) + 17417133617*X^(204) + 22595200368*X^(203) + 29135916264*X^(202) + 37353738800*X^(201) + 47626016970*X^(200) + 60403728840*X^(199) + 76223753132*X^(198) + 95722853544*X^(197) + 119653571466*X^(196) + 148902241488*X^(195) + 184509365040*X^(194) + 227692601136*X^(193) + 279872660067*X^(192) + 342702416628*X^(191) + 418099594770*X^(190) + 508283416212*X^(189) + 615815652375*X^(188) + 743646572928*X^(187) + 895166346256*X^(186) + 1074262518336*X^(185) + 1285384277976*X^(184) + 1533614309344*X^(183) + 1824749138472*X^(182) + 2165389000320*X^(181) + 2563038389338*X^(180) + 3026218612536*X^(179) + 3564593844084*X^(178) + 4189112389592*X^(177) + 4912165112595*X^(176) + 5747763262476*X^(175) + 6711738280142*X^(174) + 7821966554220*X^(173) + 9098622566313*X^(172) + 10564464409856*X^(171) + 12245156305200*X^(170) + 14169633476544*X^(169) + 16370515622804*X^(168) + 18884576228784*X^(167) + 21753276155184*X^(166) + 25023371351888*X^(165) + 28747606200222*X^(164) + 32985505953816*X^(163) + 37804284067460*X^(162) + 43279882937784*X^(161) + 49498169745717*X^(160) + 56556312638532*X^(159) + 64564366254318*X^(158) + 73647099294804*X^(157) + 83946100159275*X^(156) + 95622199173360*X^(155) + 108858247237044*X^(154) + 123862290276480*X^(153) + 140871176158986*X^(152) + 160154625109752*X^(151) + 182019785441144*X^(150) + 206816282759112*X^(149) + 234941751833268*X^(148) + 266847814994024*X^(147) + 303046438137240*X^(146) + 344116553958744*X^(145) + 390710788030283*X^(144) + 443562050225196*X^(143) + 503489650223034*X^(142) + 571404444113372*X^(141) + 648312294173865*X^(140) + 735314792357712*X^(139) + 833605715897948*X^(138) + 944460996092544*X^(137) + 1069219012796340*X^(136) + 1209246649228400*X^(135) + 1365884598019860*X^(134) + 1540362867799104*X^(133) + 1733674309438778*X^(132) + 1946390465762232*X^(131) + 2178400596842064*X^(130) + 2428554466076648*X^(129) + 2694197872411077*X^(128) + 2970614825139156*X^(127) + 3250442370471650*X^(126) + 3523225819825908*X^(125) + 3775399601283009*X^(124) + 3991126270819352*X^(123) + 4154656138282860*X^(122) + 4254362671092888*X^(121) + 4286893924386884*X^(120) + 4254362671092888*X^(119) + 4154656138282860*X^(118) + 3991126270819352*X^(117) + 3775399601283009*X^(116) + 3523225819825908*X^(115) + 3250442370471650*X^(114) + 2970614825139156*X^(113) + 2694197872411077*X^(112) + 2428554466076648*X^(111) + 2178400596842064*X^(110) + 1946390465762232*X^(109) + 1733674309438778*X^(108) + 1540362867799104*X^(107) + 1365884598019860*X^(106) + 1209246649228400*X^(105) + 1069219012796340*X^(104) + 944460996092544*X^(103) + 833605715897948*X^(102) + 735314792357712*X^(101) + 648312294173865*X^(100) + 571404444113372*X^(99) + 503489650223034*X^(98) + 443562050225196*X^(97) + 390710788030283*X^(96) + 344116553958744*X^(95) + 303046438137240*X^(94) + 266847814994024*X^(93) + 234941751833268*X^(92) + 206816282759112*X^(91) + 182019785441144*X^(90) + 160154625109752*X^(89) + 140871176158986*X^(88) + 123862290276480*X^(87) + 108858247237044*X^(86) + 95622199173360*X^(85) + 83946100159275*X^(84) + 73647099294804*X^(83) + 64564366254318*X^(82) + 56556312638532*X^(81) + 49498169745717*X^(80) + 43279882937784*X^(79) + 37804284067460*X^(78) + 32985505953816*X^(77) + 28747606200222*X^(76) + 25023371351888*X^(75) + 21753276155184*X^(74) + 18884576228784*X^(73) + 16370515622804*X^(72) + 14169633476544*X^(71) + 12245156305200*X^(70) + 10564464409856*X^(69) + 9098622566313*X^(68) + 7821966554220*X^(67) + 6711738280142*X^(66) + 5747763262476*X^(65) + 4912165112595*X^(64) + 4189112389592*X^(63) + 3564593844084*X^(62) + 3026218612536*X^(61) + 2563038389338*X^(60) + 2165389000320*X^(59) + 1824749138472*X^(58) + 1533614309344*X^(57) + 1285384277976*X^(56) + 1074262518336*X^(55) + 895166346256*X^(54) + 743646572928*X^(53) + 615815652375*X^(52) + 508283416212*X^(51) + 418099594770*X^(50) + 342702416628*X^(49) + 279872660067*X^(48) + 227692601136*X^(47) + 184509365040*X^(46) + 148902241488*X^(45) + 119653571466*X^(44) + 95722853544*X^(43) + 76223753132*X^(42) + 60403728840*X^(41) + 47626016970*X^(40) + 37353738800*X^(39) + 29135916264*X^(38) + 22595200368*X^(37) + 17417133617*X^(36) + 13340783196*X^(35) + 10150595910*X^(34) + 7669339132*X^(33) + 5752004349*X^(32) + 4280561376*X^(31) + 3159461968*X^(30) + 2311801440*X^(29) + 1676056044*X^(28) + 1203322288*X^(27) + 854992152*X^(26) + 600805296*X^(25) + 417225900*X^(24) + 286097760*X^(23) + 193536720*X^(22) + 129024480*X^(21) + 84672315*X^(20) + 54627300*X^(19) + 34597290*X^(18) + 21474180*X^(17) + 13037895*X^(16) + 7726160*X^(15) + 4457400*X^(14) + 2496144*X^(13) + 1352078*X^(12) + 705432*X^(11) + 352716*X^(10) + 167960*X^9 + 75582*X^8 + 31824*X^7 + 12376*X^6 + 4368*X^5 + 1365*X^4 + 364*X^3 + 78*X^2 + 12*X + 1

G_35 = E_6

********************
Rank 7
********************

G_36 = E_7

********************
Rank 8
********************

G_37 = E_8

